Substructure, supernovae, and a time-resolved star formation history for Upper Scorpius

The improved astrometry precision of Gaia-eDR3 allows us to perform a detailed study of the Upper Scorpius OB association and revisit its spatial, kinematic, and age substructure. We achieve this by combining clustering techniques and complementing with age estimations based on Gaia photometry. Our census retrieves 3661 candidate members for Upper Scorpius with contamination $\sim$9\%. We also extract an astrometrically clean sample of 3004 sources with contamination $\sim$6\%. We show that Upper Scorpius can be divided into at least 3 main kinematic groups. We systematically investigate and characterize the Upper Scorpius' internal structure, revealing that at least $\sim 34\%$ of its stellar populations are contained in 7 spatial substructures, with well defined boundaries, kinematics and relative ages, with suggested names: $\pi$ Scorpii (20 $^{\pm2}_{\pm1}$ Myr), $\alpha$ Scorpii (14$^{\pm2}_{\pm1}$ Myr), $\delta$ Scorpii (9$^{\pm2}_{\pm1}$ Myr), $\beta$ Scorpii (8$^{\pm1}_{\pm1}$ Myr), $\omega$ Scorpii (8$^{\pm1}_{\pm1}$ Myr), $\nu$ Scorpii (7$^{\pm1}_{\pm1}$ Myr), after their brightest member, and the well known $\rho$ Ophiuchi (4$^{\pm1}_{\pm1}$ Myr). We find a clear correlation in (1) density-age, providing an empirical expansion law to be tested in other associations, and (2) tangential velocity-age, providing constrains on the dynamics of these substructures and the position of potential past triggering events. We estimate the time at which 4 potential supernovae events occurred in Upper Scorpius. Based on these findings, we tie together previous work on the region and suggest a star formation history with unprecedented temporal resolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
